Flexible Non-intrusive Dynamic Instrumentation for WebAssembly

A key strength of managed runtimes over hardware is the ability to gain detailed insight into the dynamic execution of programs with instrumentation. Analyses such as code coverage, execution frequency, tracing, and debugging, are all made easier in a virtual setting. As a portable, low-level bytecode, WebAssembly offers inexpensive in-process sandboxing with high performance. Yet to date, Wasm engines have not offered much insight into executing programs, supporting at best bytecode-level stepping and basic source maps, but no instrumentation capabilities. In this paper, we show the first non-intrusive dynamic instrumentation system for WebAssembly in the open-source Wizard Research Engine. Our innovative design offers a flexible, complete hierarchy of instrumentation primitives that support building high-level, complex analyses in terms of low-level, programmable probes. In contrast to emulation or machine code instrumentation, injecting probes at the bytecode level increases expressiveness and vastly simplifies the implementation by reusing the engine's JIT compiler, interpreter, and deoptimization mechanism rather than building new ones. Wizard supports both dynamic instrumentation insertion and removal while providing consistency guarantees, which is key to composing multiple analyses without interference. We detail a fully-featured implementation in a high-performance multi-tier Wasm engine, show novel optimizations specifically designed to minimize instrumentation overhead, and evaluate performance characteristics under load from various analyses. This design is well-suited for production engine adoption as probes can be implemented to have no impact on production performance when not in use.

==> figures/if_example.txt <==
Uninstrumented
-----------------------
9000:   sub    $0x68,%rsp
9004:   mov    %rsi,0x18(%rsp)
9009:   mov    %rdx,(%rsp)
900d:   mov    0x10(%rdx),%rdi
9011:   mov    %rdi,0x50(%rsp)
9016:   movq   $0x0,0x60(%rsp)
901f:   mov    %rsi,%r11
9022:   sub    $0x40,%r11
9026:   mov    %r11,0x10(%rsp)

<prologue>
902b:   mov    0x10(%r11),%eax
902f:   mov    0x30(%r11),%ebx
9033:   cmp    %ebx,%eax
9035:   setl   %sil
9039:   movzbq %sil,%rsi
903d:   cmp    $0x0,%esi
9040:   je     0x7ffff7ff9053
9046:   movl   $0xb,0x50(%r11)
904e:   jmpq   0x7ffff7ff905b
9053:   movl   $0x16,0x50(%r11)
905b:   mov    0x50(%r11),%ebp
905f:   mov    %ebp,0x10(%r11)
<epilogue>

9063:   mov    %r11,%rsi
9066:   add    $0x20,%rsi
906a:   xor    %eax,%eax
906c:   add    $0x68,%rsp
9070:   retq


Generic probe
-------------------------
<prologue>
902b: mov    0x10(%r11),%eax
902f: mov    0x30(%r11),%ebx
9033: cmp    %ebx,%eax
9035: setl   %sil
9039: movzbq %sil,%rsi
903d: movl   $0x7f,0x40(%r11)  # value tag
9045: mov    %esi,0x50(%r11)   # spill value
9049: mov    %r11,%rsi         # save VFP
904c: add    $0x60,%rsi        # compute VSP
9050: mov    %rsi,0x18(%rsp)   # save VSP
9055: mov    0x82d8150,%rbp    # load valueStack object
905d: mov    %rsi,0x18(%rbp)   # write valueStack.sp
9061: mov    (%rsp),%rsi       # load instance
9065: mov    $0x6,%edx         # load PC
906a: mov    $0x82209a8,%ebp   # load address of runtime_PROBE_instr
906f: callq  *%rbp             # call runtime_PROBE_instr
9071: mov    0x10(%rsp),%r11
9076: cmpl   $0x0,0x50(%r11)
907b: je     0x7ffff7ff908e
9081: movl   $0xb,0x50(%r11)
9089: jmpq   0x7ffff7ff9096
908e: movl   $0x16,0x50(%r11)
9096: mov    0x50(%r11),%ebp
909a: mov    %ebp,0x10(%r11)
<epilogue>


Intrinsified top-of-stack
-----------------------------
902b: mov    0x10(%r11),%eax
902f: mov    0x30(%r11),%ebx
9033: cmp    %ebx,%eax
9035: setl   %sil
9039: movzbq %sil,%rsi
903d: movl   $0x7f,0x40(%r11)  # value tag
9045: mov    %esi,0x50(%r11)   # spill value
9049: mov    %r11,%rsi         # save VFP
904c: add    $0x60,%rsi        # compute VSP
9050: mov    %rsi,0x18(%rsp)   # save VSP
9055: mov    0x82d8378,%rbp    # load valueStack object
905d: mov    %rsi,0x18(%rbp)   # write valueStack.sp
9061: mov    0x50(%r11),%esi   # load top of stack into arg
9065: movabs $0x8306880,%rdi   # load probe object
906f: mov    $0x8284bb0,%ebp   # load probe method (fire_i)
9074: callq  *%rbp             # call fire_i
9076: mov    0x10(%rsp),%r11
907b: cmpl   $0x0,0x50(%r11)
9080: je     0x7ffff7ff9093
9086: movl   $0xb,0x50(%r11)
908e: jmpq   0x7ffff7ff909b
9093: movl   $0x16,0x50(%r11)
909b: mov    0x50(%r11),%ebp
909f: mov    %ebp,0x10(%r11)


Intrinsified counter
------------------------------
902b: mov    0x10(%r11),%eax
902f: mov    0x30(%r11),%ebx
9033: cmp    %ebx,%eax
9035: setl   %sil
9039: movzbq %sil,%rsi         # load CountProbe object
903d: movabs $0x8306890,%rcx   # increment field
9047: incq   0x8(%rcx)
904b: cmp    $0x0,%esi
904e: je     0x7ffff7ff9061
9054: movl   $0xb,0x50(%r11)
905c: jmpq   0x7ffff7ff9069
9061: movl   $0x16,0x50(%r11)
9069: mov    0x50(%r11),%ebp
906d: mov    %ebp,0x10(%r11)


==> orcids.txt <==
Ben:		0000-0002-9690-2089
Elizabeth:	0009-0005-7242-6179
Yash:		0009-0002-6095-4714
Kazuyuki:	0009-0008-9285-3591
Bradley:	0009-0001-9498-6127
Heather:	0000-0002-2059-5406

